DeepFreeze: Cold Boot Attacks and High Fidelity Model Recovery on Commercial EdgeML Device

EdgeML accelerators like Intel Neural Compute Stick 2 (NCS) can enable efficient edge-based inference with complex pre-trained models. The models are loaded in the host (like Raspberry Pi) and then transferred to NCS for inference. In this paper, we demonstrate practical and low-cost cold boot based model recovery attacks on NCS to recover the model architecture and weights, loaded from the Raspberry Pi. The architecture is recovered with 100% success and weights with an error rate of 0.04%. The recovered model reports maximum accuracy loss of 0.5% as compared to original model and allows high fidelity transfer of adversarial examples. We further extend our study to other cold boot attack setups reported in the literature with higher error rates leading to accuracy loss as high as 70%. We then propose a methodology based on knowledge distillation to correct the erroneous weights in recovered model, even without access to original training data. The proposed attack remains unaffected by the model encryption features of the OpenVINO and NCS framework.

==> review_comment.txt <==
============================================================================ 
ICCAD 2021 Reviews for Submission #362
============================================================================ 

Title: DeepFreeze: Cold Boot Attack and Model Recovery on Commercial EdgeML Device
Authors: Yoo-Seung Won, Soham Chatterjee, Dirmanto Jap, Shivam Bhasin and Arindam Basu


============================================================================
                            REVIEWER #1
============================================================================

---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                Relevance to ICCAD (1-5): 5
        Novelty of technical ideas (1-5): 4
               Theoretically sound (1-5): 4
                Practically useful (1-5): 5
      Thoroughness of the research (1-5): 4
              Clarity and language (1-5): 4
         Candidate for Best Paper Award?: No

Summary
---------------------------------------------------------------------------
The paper show how cold boot attacks can be used to get NN weights from a Raspberry Pi, which is used to interface with Intel Neural Compute stick (NCS).
---------------------------------------------------------------------------


Strengths
---------------------------------------------------------------------------
According to the authors, they are the first to perform such an attack. Showing how well this known attack works is interesting result. And there was another set of results related to error correction on the model that are shown to be effective.
---------------------------------------------------------------------------


Weaknesses
---------------------------------------------------------------------------
There is a bit of an oversell in the abstract/intro. The authors need to make it clear they are doing a cold boot attack on the RPi and not the NCS. The results mostly smaller networks.
---------------------------------------------------------------------------


Detailed Comments
---------------------------------------------------------------------------
I suggest the authors be clear about exactly what they are doing. On initial read, it felt like they were attacking the NCS, which is sort of true, but not totally. They are attacking the RPi that is storing weights that will be given to the NCS. E.g., I would make this clear in the abstract (that the weights are extracted from the RPi). 

++ Vulnerability was disclosed to Intel who recommended the use of enclaves to defend against the idea. Authors state that enclaves are not always present in lower end devices.

Paper is well-written and easy to follow (despite some needed spelling/grammar fixes). 

It is interesting that the bit errors are often in the same locations. Ideally the authors would have a good reason for this. 

The cold boot attack is very effective. Experiments show few errors. And just running the models with errors gives very close to same results as the original model (sometimes better). 

The second part of the paper goes into techniques to "fix" the model with errors. They go through a fairly exhaustive set of experiments to test out these techniques. This is less interesting to me personally, but these are worthwhile experiments to publish.

The results only seem to focus on smaller networks. Large networks would be a lot more valuable given that they take a lot more time and data to train properly. E.g., it isn't all that hard to train a small network to perform well on MNIST. Thus, any model that does this is not as valuable as one that solves a much more challenging problem (and likely then needs a larger, more complex NN). 


Minor:

-- Strange phrasing. Consider a rewrite: "Earlier works have leveraged on physical access enabled by EdgeML through attacks like" 

-- Extraction used redundantly "We show that the extracted model corresponds to high- fidelity extraction following"

-- Misspelling "emerged leveraging on phsycial access through"
---------------------------------------------------------------------------



============================================================================
                            REVIEWER #2
============================================================================

---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                Relevance to ICCAD (1-5): 4
        Novelty of technical ideas (1-5): 3
               Theoretically sound (1-5): 4
                Practically useful (1-5): 4
      Thoroughness of the research (1-5): 4
              Clarity and language (1-5): 4
         Candidate for Best Paper Award?: No

Summary
---------------------------------------------------------------------------
The paper leverages Cold Boot Attack to realize the recovery of the model architecture and weights on the EdgeML accelerator. Since Cold Boot Attack is greatly sensitive to temperature, the baseline recovery methodology in the low error rate scenario is achieved by a combination of XML syntax checker and a dictionary and the invalid UTF-8 characters search, while knowledge distillation is applied to cope with the high recovery error rates case.
---------------------------------------------------------------------------


Strengths
---------------------------------------------------------------------------
(1) The authors propose the first cold boot attack on the EdgeML device to recover model’s architecture and weights with lower cost and higher accuracy.

(2) The authors resolve the physical limitation of Cold Boot Attack algorithmically caused by the unstable temperature, where knowledge distillation is employed to correct the higher attack error rates. 

(3) The approach is evaluated thoroughly under the taxonomy of the model extraction attacks on machine learning.
---------------------------------------------------------------------------


Weaknesses
---------------------------------------------------------------------------
The paper is readable and there is no straightforward weakness but there are some confusing statements on the recovery ratio of the RAM data, RAD with low error rates and the Layer Norm. See the detailed comments.
---------------------------------------------------------------------------


Detailed Comments
---------------------------------------------------------------------------
Although Cold Boot Attack results in higher error rate on the EdgeML accelerator when the temperature rises, knowledge distillation can correct the model recovery. Among the low and high error case, the experiments are conducted and evaluated on different datasets across distinct models following the categories of model extraction attacks, which make the proposed recovery method theoretically sound and practically useful. But there are some concerns on the writing and experiments of this paper.

(1)  In section III-C, the recovery ratio of the RAM data is calculated to measure the performance of the attack. What is the connection between two probability values in Table II and the achieved recovery ratio (for example 99.84%)? It looks like these two ratios are a little bit mismatched. A clearer statement should be made to mitigate the confusion here. And two probability results are provided in the opposite direction. Is it possible to report the overall recovery ratio in one number and why the magnitude is higher than the previous works’?

(2)   In section V, RAD with higher error rates can be up to 0.7 while RAD with lower error rates is 0.005. But RAD for recovered model with low error rates in Fig.5 is largely less than 0.005. Where does the maximum RAD of 0.005 come? In addition, there is a typo (error ‘ates’) in the caption of Fig. 6.

(3)  In section VI, the weights in the first and last layers can be more easily recovered than the middle layers’ ones. There is a need to provide an explanation why the phenomenon occurs since it is an interesting and important discovery where the layers are not equally recovered.

(4) Since the recovery methodology is capable of handling with ResNet18 trained on Tiny ImageNet, is it possible to follow the similar procedures on ImageNet or investigate the performance on deeper neural networks, such as ResNet50, ResNet101. And what’s the KD behavior when the neural networks are pruned? Can different activation functions affect the model recovery results?

(5)       In section VI, the transferability of adversarial examples is reported with two epsilon values. It is better to cover the transferability when the perturbations are varied from the small one to the larger one. For example, the perturbations are 2/255, 8/255, 15/255, 30/255, 50/255 and the tendency is clearer in various values. Besides, how does the KD influence the models robustified by adversarial training or other strategies? How much does the recovered models robustness drop or rise?
---------------------------------------------------------------------------



============================================================================
                            REVIEWER #3
============================================================================

---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                Relevance to ICCAD (1-5): 4
        Novelty of technical ideas (1-5): 3
               Theoretically sound (1-5): 4
                Practically useful (1-5): 3
      Thoroughness of the research (1-5): 4
              Clarity and language (1-5): 5
         Candidate for Best Paper Award?: No

Summary
---------------------------------------------------------------------------
The paper presents a technique based on lowering the temperature of SRAM cells to ‘freeze’ DL model architecture and weights and then using a compromisable boot system to extract this information. It is based on the Raspberry Pi acting as the host and the Intel Neural Compute Stick acting as the ML based edge inference device. The attack is low cost, extracts model architecture with 100% accuracy and weights with a minor error of 0.04. Dropout Knowledge Distillation is used as a scheme to reduce scenarios with high error rates.
---------------------------------------------------------------------------


Strengths
---------------------------------------------------------------------------
Results are quite impressive in terms of cost and accuracy. 
Contributions and claims are clear and sufficient information is given in the introduction and “preliminaries” section to follow the work and appreciate its impact.
Implementation of attack is simple, practical, reproducible, and clearly explained.
---------------------------------------------------------------------------


Weaknesses
---------------------------------------------------------------------------
The threat model appears specific to the boot process of Raspberry PI host. They mention that they can mitigate the attack by fixing the boot process, limiting the scope of the attack.
The explanations and deductions from figure 3(b) are not clear.
---------------------------------------------------------------------------


Detailed Comments
---------------------------------------------------------------------------
The title of the paper states an attack on a ‘commercial  EdgeML Device’ is misleading. The actual attack is on the boot process in the Raspberry Pi that hosts the Intel NeurAL Compute Stick (NCS). This seems to be a bit of misdirection because changing the host would arguably make the Edge Device secure?

They discuss a lot of tangential topics like application to Model Inversion and Transfer Learning, but do not delve into more relevant concerns. A detailed discussion on defenses (Mitigations page 8 is one paragraph only) beyond stating that you “fix-up the boot process” will strengthen the paper. The authors should expand the discussion on the scope of the attack. E.g. Is the compromised boot set up only an issue with the Raspberry Pi or does it apply to other hosts too?

The attack depends on the efficacy of retrieving the data during cold boot. What percentage of wrong weights retrieved during cold boot is tolerable for the stolen information to be useful? 

Why did you choose the particular datasets and the  LeNet5 model? A justification will help.
---------------------------------------------------------------------------



============================================================================
                            REVIEWER #4
============================================================================

---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                Relevance to ICCAD (1-5): 5
        Novelty of technical ideas (1-5): 4
               Theoretically sound (1-5): 4
                Practically useful (1-5): 4
      Thoroughness of the research (1-5): 4
              Clarity and language (1-5): 5
         Candidate for Best Paper Award?: No

Summary
---------------------------------------------------------------------------
This paper has demonstrated practical and low-cost cold boot based model recovery attacks on NCS to recover the model architecture and weights. The experimental results have shown the effectiveness of the proposed method.
---------------------------------------------------------------------------


Strengths
---------------------------------------------------------------------------
1. Proposing new attack model for the ML is always an interesting topic
2. The authors have provided the details of the proposed attack method
3. The experimental results have been carried out to support the proposal of this paper
---------------------------------------------------------------------------


Weaknesses
---------------------------------------------------------------------------
1.  Some words in the figures can adjust the fonts a little bit 
2. Table II can add two lines to make it a complete three line table
---------------------------------------------------------------------------


Detailed Comments
---------------------------------------------------------------------------
This paper presents a new cold boot based attack model to recover the ML model in the edge computing devices. The authors have given the detailed introduction on the background knowledge and have provided the details of the proposed method. The experiments are also conducted to reveal the effectiveness of the proposed method. The authors have also shown the unique advantages of the proposed method over the existing designs. Overall this paper is well written.
---------------------------------------------------------------------------
